M2Lens: Visualizing and Explaining Multimodal Models for Sentiment Analysis

Multimodal sentiment analysis aims to recognize people's attitudes from multiple communication channels such as verbal content (i.e., text), voice, and facial expressions. It has become a vibrant and important research topic in natural language processing. Much research focuses on modeling the complex intra- and inter-modal interactions between different communication channels. However, current multimodal models with strong performance are often deep-learning-based techniques and work like black boxes. It is not clear how models utilize multimodal information for sentiment predictions. Despite recent advances in techniques for enhancing the explainability of machine learning models, they often target unimodal scenarios (e.g., images, sentences), and little research has been done on explaining multimodal models. In this paper, we present an interactive visual analytics system, M2Lens, to visualize and explain multimodal models for sentiment analysis. M2Lens provides explanations on intra- and inter-modal interactions at the global, subset, and local levels. Specifically, it summarizes the influence of three typical interaction types (i.e., dominance, complement, and conflict) on the model predictions. Moreover, M2Lens identifies frequent and influential multimodal features and supports the multi-faceted exploration of model behaviors from language, acoustic, and visual modalities. Through two case studies and expert interviews, we demonstrate our system can help users gain deep insights into the multimodal models for sentiment analysis.

==> feature.txt <==
{
    "FaceEmotion": ["Anger", "Contempt", "Disgust", "Joy", "Fear", "Baseline", "Sadness", "Surprise",
        "Confusion", "Frustration"],
    "Brow": ["AU1", "AU2", "AU4"],
    "Eye": ["AU5", "AU6", "AU7", "AU43"],
    "Nose": ["AU9"],
    "Lip": ["AU10","AU12", "AU14", "AU15","AU18", "AU20", "AU23", "AU24", "AU25","AU28"],
    "Chin": ["AU17","AU26"],
    "HeadMovement":["Pitch", "Yaw", "Roll"],
    "Others": ["Has_Glasses", "Is_Male"],
    
    
    "Anger": ["Brow Lowerer", "Upper Lid Raiser", "Lid Tightener", "Lip Tightener"],
    "Contempt": ["Lip Corner Puller", "Dimpler"],
    "Disgust": ["Nose Wrinkler", "Lip Corner Depressor", "Lower Lip Depressor"],
    "Joy": ["Cheek Raiser", "Lip Corner Puller"],
    "Fear": ["Inner Brow Raiser", "Outer Brow Raiser", "Brow Lowerer", "Upper Lid Raiser","Lid Tightener", "Lip Stretcher", "Jaw Drop"],
    "Sadness": ["Inner Brow Raiser", "Brow Lowerer", "Lip Corner Depressor"],
    "Surprise": ["Inner Brow Raiser", "Outer Brow Raiser", "Upper Lid Raiser", "Jaw Drop"],
    "Baseline": ["No Description Info"],
    "Confusion": ["No Description Info"],
    "Frustration": ["No Description Info"],
    "AU1": ["Inner Brow Raiser"],
    "AU2": ["Outer Brow Raiser"],
    "AU4": ["Brow Lowerer"],
    "AU5": ["Upper Lid Raiser"],
    "AU6": ["Cheek Raiser"],
    "AU7": ["Lid Tightener"],
    "AU9": ["Nose Wrinkler"],
    "AU10": ["Upper Lip Raiser"],
    "AU12": ["Lip Corner Puller"],
    "AU14": ["Dimpler"],
    "AU15": ["Lip Corner Depressor"],
    "AU16": ["Lower Lip Depressor"],
    "AU17": ["Chin Raiser"],
    "AU18": ["Lip Puckerer"],
    "AU20": ["Lip stretcher"],
    "AU23": ["Lip Tightener"],
    "AU24": ["Lip Pressor"],
    "AU25": ["Lips part"],
    "AU26": ["Jaw Drop"],
    "AU28": ["Lip Suck"],
    "AU43": ["Eyes Closed"],

    "pitch": ["F0"],
    "glottal": ["VUV", "NAQ", "QOQ", "H1H2", "PSP", "MDQ", "peakSlope", "Rd", "Rd_conf", "creak"],
    "amplitude": ["MCEP_0", "MCEP_1", "MCEP_2", "MCEP_3", "MCEP_4","MCEP_5", "MCEP_6", "MCEP_7", "MCEP_8", "MCEP_9", "MCEP_10", "MCEP_11", "MCEP_12", "MCEP_13", "MCEP_14", "MCEP_15", "MCEP_16", "MCEP_17","MCEP_18", "MCEP_19", "MCEP_20", "MCEP_21", "MCEP_22", "MCEP_23", "MCEP_24"],
    "phase": ["HMPDM_0", "HMPDM_1", "HMPDM_2", "HMPDM_3", "HMPDM_4",
        "HMPDM_5", "HMPDM_6", "HMPDM_7", "HMPDM_8", "HMPDM_9", "HMPDM_10", "HMPDM_11", "HMPDM_12", "HMPDM_13", "HMPDM_14", "HMPDM_15", "HMPDM_16", 
        "HMPDM_17", "HMPDM_18", "HMPDM_19", "HMPDM_20", "HMPDM_21", "HMPDM_22", "HMPDM_23", "HMPDM_24", "HMPDD_0", "HMPDD_1", "HMPDD_2", "HMPDD_3",
        "HMPDD_4", "HMPDD_5", "HMPDD_6", "HMPDD_7", "HMPDD_8", "HMPDD_9", "HMPDD_10", "HMPDD_11", "HMPDD_12"],

    "posTags": ["ADJ", "ADP", "ADV", "AUX", "CONJ", "CCONJ", "DET", "INTJ", "DET", "INTJ", 
            "NOUN", "NUM", "PART", "PRON", "PROPN", "PUNCT", "SCONJ", "SYM", "VERB", "X"]
}
